State Derivative Normalization for Continuous-Time Deep Neural Networks

The importance of proper data normalization for deep neural networks is well known. However, in continuous-time state-space model estimation, it has been observed that improper normalization of either the hidden state or hidden state derivative of the model estimate, or even of the time interval can lead to numerical and optimization challenges with deep learning based methods. This results in a reduced model quality. In this contribution, we show that these three normalization tasks are inherently coupled. Due to the existence of this coupling, we propose a solution to all three normalization challenges by introducing a normalization constant at the state derivative level. We show that the appropriate choice of the normalization constant is related to the dynamics of the to-be-identified system and we derive multiple methods of obtaining an effective normalization constant. We compare and discuss all the normalization strategies on a benchmark problem based on experimental data from a cascaded tanks system and compare our results with other methods of the identification literature.

==> fig/data_cts.dat <==
uEst   uVal   yEst   yVal   time   
3.2567   0.97619   5.205   4.9728   0
3.2466   0.99921   5.2154   4.9722   4   
3.2309   1.0172   5.2215   4.9703   8   
3.2097   1.0318   5.2142   4.988   12   
3.1836   1.0456   5.2001   4.9825   16   
3.1531   1.0624   5.2309   4.9685   20   
3.1194   1.0861   5.2163   4.9706   24   
3.084   1.121   5.2081   4.9355   28   
3.0485   1.1704   5.2041   4.9041   32   
3.0148   1.2371   5.2178   4.815   36   
2.9851   1.3224   5.2074   4.7402   40   
2.9612   1.4264   5.1925   4.667   44   
2.9449   1.5476   5.1968   4.5742   48   
2.9375   1.6834   5.2334   4.4698   52   
2.9401   1.8297   5.2074   4.4201   56   
2.9528   1.9817   5.2358   4.3481   60   
2.9754   2.1343   5.2544   4.2705   64   
3.007   2.2822   5.2789   4.1982   68   
3.046   2.4203   5.2615   4.1234   72   
3.0903   2.5445   5.3027   4.0688   76   
3.1373   2.6513   5.3057   4.0255   80   
3.1844   2.7388   5.3338   3.9785   84   
3.2285   2.8057   5.3384   3.9583   88   
3.267   2.8524   5.3582   3.911   92   
3.2973   2.88   5.4083   3.9196   96   
3.3172   2.8908   5.4302   3.865   100   
3.3253   2.8876   5.4607   3.8518   104   
3.3208   2.8734   5.4858   3.8354   108   
3.3035   2.8517   5.4839   3.8518   112   
3.2741   2.8255   5.5303   3.8183   116   
3.234   2.798   5.6072   3.8491   120   
3.1853   2.7713   5.6323   3.846   124   
3.1306   2.7475   5.678   3.8164   128   
3.073   2.7278   5.6918   3.8528   132   
3.0156   2.7127   5.7415   3.8335   136   
2.9615   2.7023   5.7919   3.8332   140   
2.9136   2.6959   5.8083   3.8354   144   
2.8744   2.6927   5.8318   3.836   148   
2.8456   2.691   5.8444   3.8674   152   
2.8282   2.6894   5.921   3.8323   156   
2.8222   2.6861   5.8975   3.864   160   
2.827   2.6792   5.9515   3.8637   164   
2.8405   2.6674   5.9539   3.8531   168   
2.8604   2.6491   5.9414   3.8808   172   
2.8834   2.6235   5.9979   3.8695   176   
2.906   2.5902   6   3.8723   180   
2.9242   2.5492   5.9976   3.8698   184   
2.9345   2.5014   6.0317   3.8732   188   
2.9336   2.4481   6.0085   3.8979   192   
2.919   2.3911   6.0235   3.8759   196   
2.8888   2.333   6.0488   3.9074   200   
2.8425   2.2765   6.0537   3.8958   204   
2.7805   2.2245   6.0488   3.9074   208   
2.7043   2.1798   6.076   3.9098   212   
2.6167   2.1451   6.0797   3.8994   216   
2.521   2.1225   6.0684   3.9089   220   
2.4214   2.1137   6.0537   3.8787   224   
2.3222   2.1194   6.0586   3.8705   228   
2.2277   2.1397   6.043   3.8924   232   
2.1421   2.1737   6.0598   3.8833   236   
2.0688   2.2198   6.0757   3.875   240   
2.0103   2.2759   6.0671   3.8689   244   
1.9679   2.3395   6.054   3.8628   248   
1.9422   2.4078   6.0833   3.8927   252   
1.9322   2.4781   6.0467   3.886   256   
1.9361   2.5478   6.054   3.8695   260   
1.9511   2.6149   6.011   3.8808   264   
1.974   2.6779   6.0198   3.8454   268   
2.0009   2.7355   5.9374   3.8616   272   
2.0284   2.7874   5.8636   3.8601   276   
2.053   2.8332   5.8032   3.8701   280   
2.072   2.8732   5.6854   3.8753   284   
2.0833   2.9073   5.606   3.8714   288   
2.0858   2.9356   5.5196   3.8808   292   
2.0793   2.9579   5.4394   3.8515   296   
2.0648   2.9737   5.317   3.8628   300   
2.0438   2.9821   5.2737   3.8662   304   
2.0185   2.9818   5.1821   3.8622   308   
1.9914   2.9716   5.1211   3.8988   312   
1.9654   2.9502   5.021   3.9019   316   
1.943   2.9169   4.9358   3.9004   320   
1.9264   2.8711   4.8623   3.904   324   
1.9172   2.8133   4.8251   3.9174   328   
1.9162   2.7448   4.7655   3.9019   332   
1.9236   2.6681   4.6853   3.9092   336   
1.9388   2.5862   4.6276   3.9547   340   
1.9603   2.5031   4.5409   3.9409   344   
1.9862   2.4233   4.4704   3.9437   348   
2.0144   2.3511   4.4363   3.9776   352   
2.0424   2.2906   4.3642   3.9864   356   
2.068   2.2453   4.312   3.9712   360   
2.089   2.2173   4.2535   3.9898   364   
2.104   2.2075   4.2412   3.9931   368   
2.1119   2.2151   4.1958   3.9596   372   
2.1124   2.2378   4.1347   3.9913   376   
2.1057   2.2721   4.0938   3.9706   380   
2.0928   2.3134   4.0728   3.9956   384   
2.075   2.3566   4.0328   3.9883   388   
2.0543   2.3966   3.9934   3.969   392   
2.0326   2.4288   3.933   3.9696   396   
2.0119   2.4501   3.9077   3.9648   400   
1.9945   2.4585   3.8543   3.9666   404   
1.9821   2.454   3.8305   3.9699   408   
1.9764   2.4387   3.8064   3.9861   412   
1.9786   2.4162   3.7725   3.9721   416   
1.9896   2.3919   3.7188   3.9648   420   
2.01   2.3718   3.6843   3.9651   424   
2.0402   2.3628   3.6251   3.9568   428   
2.0802   2.371   3.6202   3.9663   432   
2.1299   2.4018   3.5598   3.9672   436   
2.1891   2.4592   3.5561   3.9385   440   
2.2577   2.5448   3.4978   3.9706   444   
2.3353   2.6585   3.4853   3.933   448   
2.4217   2.7977   3.467   3.9568   452   
2.5167   2.9579   3.4307   3.9474   456   
2.6197   3.1329   3.3898   3.9251   460   
2.7305   3.3158   3.3819   3.9626   464   
2.8484   3.4991   3.3574   3.9498   468   
2.9728   3.6759   3.3568   3.933   472   
3.1028   3.8402   3.3437   3.9715   476   
3.2373   3.9878   3.3617   3.9382   480   
3.3754   4.1162   3.3788   3.9788   484   
3.5159   4.2249   3.3526   3.98   488   
3.6577   4.3154   3.3788   3.9641   492   
3.7999   4.391   3.3928   4.0078   496   
3.9418   4.4558   3.3822   4.0136   500   
4.0829   4.5147   3.3938   4.0404   504   
4.2233   4.5723   3.4319   4.0835   508   
4.3631   4.6324   3.4307   4.1082   512   
4.503   4.6978   3.4548   4.1299   516   
4.6437   4.7695   3.4948   4.1427   520   
4.786   4.8467   3.4942   4.1888   524   
4.9307   4.9271   3.5454   4.2065   528   
5.0783   5.0068   3.5491   4.2864   532   
5.2289   5.0811   3.5891   4.4161   536   
5.3818   5.1447   3.6785   4.5632   540   
5.5359   5.1926   3.7542   4.9242   544   
5.6891   5.2205   3.8045   5.3851   548   
5.8387   5.2256   3.9318   5.91   552   
5.9813   5.2063   4.0624   6.4178   556   
6.113   5.1629   4.3795   6.8106   560   
6.2296   5.0977   4.9627   7.0599   564   
6.3271   5.014   5.5569   7.3883   568   
6.4017   4.9163   6.2564   7.6602   572   
6.4505   4.8097   6.9067   8.0313   576   
6.4712   4.699   7.3672   8.396   580   
6.4628   4.5888   7.7166   8.7576   584   
6.4255   4.4821   8.3511   9.0692   588   
6.3607   4.3808   8.959   9.313   592   
6.271   4.2853   9.6655   9.5889   596   
6.1599   4.1944   10   9.7552   600   
6.0318   4.1055   10   9.9921   604   
5.8913   4.0154   10   10   608   
5.743   3.9202   10   10   612   
5.5911   3.8164   10   10   616   
5.4394   3.7009   10   10   620   
5.2905   3.5717   10   10   624   
5.146   3.4282   10   10   628   
5.0066   3.2711   10   10   632   
4.8716   3.1026   10   10   636   
4.7396   2.926   10   10   640   
4.6088   2.7453   10   10   644   
4.4767   2.5652   10   10   648   
4.341   2.39   10   10   652   
4.1998   2.2234   10   10   656   
4.0516   2.0684   10   9.9942   660   
3.8959   1.9268   10   9.9625   664   
3.7328   1.7992   10   9.8898   668   
3.5636   1.6851   10   9.8648   672   
3.39   1.5829   10   9.758   676   
3.2145   1.4908   10   9.7037   680   
3.04   1.4066   10   9.6094   684   
2.8694   1.3285   10   9.5669   688   
2.7053   1.2552   10   9.4424   692   
2.5502   1.1863   10   9.3384   696   
2.4059   1.1222   10   9.1821   700   
2.2737   1.0645   10   9.0655   704   
2.1542   1.0153   9.9954   8.8995   708   
2.0478   0.97722   9.9408   8.7271   712   
1.9544   0.95291   9.9066   8.5742   716   
1.8739   0.94459   9.8502   8.3566   720   
1.8063   0.95364   9.7455   8.1534   724   
1.7519   0.98038   9.7043   8.0157   728   
1.7115   1.0238   9.6115   7.8091   732   
1.6861   1.0816   9.5257   7.6236   736   
1.6772   1.1503   9.4208   7.4557   740   
1.6867   1.2256   9.3155   7.2747   744   
1.7161   1.3029   9.2187   7.1109   748   
1.7669   1.3774   9.0619   6.9647   752   
1.8398   1.4454   8.9621   6.7837   756   
1.9346   1.5039   8.797   6.5951   760   
2.0502   1.5518   8.6688   6.3574   764   
2.184   1.5894   8.5928   6.1544   768   
2.3323   1.6188   8.4344   5.9072   772   
2.4905   1.6435   8.3145   5.6313   776   
2.6531   1.6684   8.1714   5.0045   780   
2.8143   1.6986   8.0557   4.8165   784   
2.9684   1.7393   7.9556   4.6355   788   
3.1104   1.7951   7.8531   4.4961   792   
3.2363   1.8692   7.7319   4.374   796   
3.3437   1.9629   7.6739   4.2824   800   
3.4317   2.0759   7.5918   4.1918   804   
3.5013   2.2054   7.4795   4.103   808   
3.5554   2.3469   7.4212   4.0035   812   
3.5979   2.4943   7.3648   3.9397   816   
3.6338   2.6407   7.3242   3.8854   820   
3.6686   2.7788   7.315   3.8116   824   
3.7072   2.9018   7.2647   3.7758   828   
3.7539   3.0041   7.2134   3.7173   832   
3.8115   3.0817   7.2335   3.684   836   
3.8808   3.1329   7.1963   3.6306   840   
3.9607   3.158   7.1698   3.6049   844   
4.0483   3.1598   7.1881   3.6056   848   
4.1385   3.1426   7.189   3.5866   852   
4.2252   3.1123   7.1829   3.6059   856   
4.3017   3.0752   7.1386   3.5961   860   
4.3612   3.0376   7.1792   3.6208   864   
4.3978   3.0051   7.1856   3.5937   868   
4.4069   2.9817   7.1865   3.6016   872   
4.3864   2.9695   7.193   3.6407   876   
4.3361   2.9687   7.2186   3.6431   880   
4.2588   2.9771   7.2137   3.6513   884   
4.1593   2.9908   7.2531   3.6669   888   
4.0446   3.0046   7.2918   3.6843   892   
3.923   3.0123   7.2979   3.6788   896   
3.8032   3.0079   7.3993   3.6898   900   
3.6938   2.986   7.5079   3.7017   904   
3.6021   2.9427   7.5918   3.7118   908   
3.5335   2.8758   7.6739   3.7285   912   
3.4911   2.7855   7.7154   3.735   916   
3.475   2.6742   7.8604   3.7694   920   
3.4828   2.5463   7.9168   3.7874   924   
3.5093   2.4082   7.959   3.7935   928   
3.5476   2.267   8.0584   3.7939   932   
3.5894   2.1307   8.1097   3.8158   936   
3.626   2.0067   8.2153   3.8296   940   
3.6492   1.9014   8.3023   3.8207   944   
3.6521   1.8196   8.3999   3.8482   948   
3.6299   1.764   8.5415   3.8653   952   
3.5804   1.735   8.6163   3.8524   956   
3.504   1.731   8.6914   3.8695   960   
3.404   1.7481   8.7808   3.8683   964   
3.2858   1.781   8.7836   3.8573   968   
3.1569   1.8233   8.8211   3.8436   972   
3.0256   1.8685   8.8528   3.8454   976   
2.9006   1.9102   8.8248   3.8259   980   
2.7898   1.9432   8.8531   3.8051   984   
2.6998   1.9636   8.869   3.792   988   
2.6354   1.9693   8.8965   3.81   992   
2.5989   1.9602   8.9078   3.7942   996   
2.5903   1.9379   8.8833   3.7835   1000   
2.6073   1.9055   8.8739   3.7414   1004   
2.6456   1.8673   8.9078   3.72   1008   
2.6996   1.8282   8.8666   3.7157   1012   
2.7629   1.7933   8.9029   3.6822   1016   
2.8292   1.7671   8.8589   3.6669   1020   
2.8927   1.7533   8.8498   3.6635   1024   
2.9485   1.7545   8.8354   3.6184   1028   
2.9934   1.7719   8.7689   3.5824   1032   
3.0259   1.8051   8.793   3.5811   1036   
3.0457   1.8528   8.7588   3.5515   1040   
3.0542   1.9123   8.7005   3.4905   1044   
3.0537   1.9805   8.6835   3.4746   1048   
3.0468   2.054   8.6615   3.4289   1052   
3.0366   2.1291   8.5962   3.3953   1056   
3.0254   2.2029   8.5953   3.3519   1060   
3.0149   2.2731   8.5415   3.3263   1064   
3.006   2.338   8.4952   3.3159   1068   
2.9985   2.3969   8.5077   3.2741   1072   
2.9913   2.4497   8.4561   3.2558   1076   
2.9829   2.4971   8.439   3.239   1080   
2.9712   2.5402   8.3789   3.2421   1084   
2.9545   2.58   8.3862   3.2284   1088   
2.9315   2.6175   8.3105   3.1957   1092   
2.9017   2.6536   8.3291   3.2241   1096   
2.8657   2.6885   8.2974   3.2308   1100   
2.8249   2.7219   8.2611   3.232   1104   
2.7819   2.7532   8.1973   3.2317   1108   
2.7401   2.7813   8.1851   3.2305   1112   
2.7029   2.8049   8.1219   3.2177   1116   
2.674   2.8226   8.1241   3.2375   1120   
2.6562   2.8333   8.063   3.2464   1124   
2.6517   2.8364   8.063   3.2567   1128   
2.6613   2.8318   7.9974   3.2787   1132   
2.6843   2.8198   7.9883   3.315   1136   
2.7189   2.8017   7.9156   3.3205   1140   
2.7618   2.7792   7.9214   3.3217   1144   
2.8089   2.7544   7.8827   3.3687   1148   
2.8556   2.7297   7.8494   3.3495   1152   
2.8974   2.7074   7.7911   3.3983   1156   
2.9303   2.6897   7.7603   3.3931   1160   
2.9514   2.6781   7.6895   3.4075   1164   
2.9591   2.6736   7.6562   3.4276   1168   
2.9534   2.6762   7.6464   3.4447   1172   
2.9356   2.6853   7.6419   3.4789   1176   
2.9087   2.6994   7.6065   3.478   1180   
2.8767   2.7165   7.5796   3.482   1184   
2.8441   2.7339   7.5116   3.5073   1188   
2.8153   2.749   7.5262   3.5369   1192   
2.7946   2.7592   7.4807   3.5235   1196   
2.785   2.7621   7.4209   3.5702   1200   
2.7885   2.756   7.4203   3.5488   1204   
2.8053   2.7401   7.388   3.5662   1208   
2.8342   2.7143   7.3785   3.6147   1212   
2.8727   2.6794   7.3089   3.6226   1216   
2.917   2.6374   7.3208   3.658   1220   
2.9628   2.5906   7.3062   3.6428   1224   
3.0059   2.5422   7.2378   3.6892   1228   
3.0423   2.4954   7.2168   3.6742   1232   
3.0689   2.4538   7.1991   3.687   1236   
3.0841   2.4205   7.1655   3.7395   1240   
3.0874   2.3983   7.1572   3.7578   1244   
3.0801   2.3891   7.1783   3.753   1248   
3.0646   2.3944   7.1502   3.7505   1252   
3.0443   2.4145   7.1075   3.7704   1256   
3.0232   2.4488   7.1289   3.8076   1260   
3.0052   2.496   7.1185   3.8036   1264   
2.9938   2.5542   7.0916   3.7856   1268   
2.9914   2.6209   7.0489   3.7966   1272   
2.9991   2.6932   7.0733   3.8027   1276   
3.0166   2.7683   7.0507   3.8216   1280   
3.042   2.8435   7.0575   3.8064   1284   
3.0718   2.9163   7.0089   3.8399   1288   
3.1019   2.9849   7.033   3.8488   1292   
3.1274   3.0478   6.9818   3.8515   1296   
3.1434   3.1044   7.0095   3.8686   1300   
3.1455   3.1544   6.9702   3.8814   1304   
3.1303   3.1983   6.9744   3.8677   1308   
3.0959   3.2366   7.0059   3.882   1312   
3.042   3.2705   7.0034   3.8885   1316   
2.9696   3.301   6.9683   3.937   1320   
2.8817   3.3292   6.9549   3.9165   1324   
2.7822   3.356   6.9622   3.94   1328   
2.6759   3.3819   6.9839   3.9715   1332   
2.5678   3.4073   6.9815   3.9849   1336   
2.4628   3.4319   6.979   3.9928   1340   
2.365   3.4554   6.9644   4.0191   1344   
2.2774   3.4771   6.9726   4.0682   1348   
2.2016   3.4961   6.9207   4.0945   1352   
2.1379   3.5115   6.9546   4.1094   1356   
2.0851   3.5227   6.8994   4.121   1360   
2.0409   3.5291   6.896   4.1558   1364   
2.0022   3.5308   6.8426   4.175   1368   
1.9657   3.5278   6.8048   4.1836   1372   
1.9277   3.521   6.7727   4.2422   1376   
1.8856   3.5115   6.7526   4.2446   1380   
1.8372   3.5007   6.69   4.2895   1384   
1.7815   3.4902   6.6763   4.3789   1388   
1.7187   3.4818   6.6201   4.3877   1392   
1.65   3.4769   6.5545   4.5046   1396   
1.5777   3.4768   6.4663   4.562   1400   
1.5047   3.4825   6.397   4.6255   1404   
1.4342   3.4941   6.2893   4.695   1408   
1.3694   3.5114   6.2075   4.7793   1412   
1.3132   3.5337   6.0888   4.8855   1416   
1.268   3.5596   5.949   4.9734   1420   
1.2353   3.5874   5.8526   5.0259   1424   
1.216   3.6153   5.6716   5.1461   1428   
1.2099   3.6413   5.5364   5.1733   1432   
1.2166   3.6637   4.9975   5.2911   1436   
1.235   3.6813   4.8727   5.3481   1440   
1.264   3.6932   4.7405   5.4229   1444   
1.3025   3.6992   4.6307   5.534   1448   
1.3497   3.6999   4.4973   5.6744   1452   
1.4051   3.6962   4.4067   5.7452   1456   
1.4687   3.6899   4.2733   5.8328   1460   
1.5411   3.6828   4.2174   5.9161   1464   
1.6228   3.677   4.1265   6.0613   1468   
1.7145   3.6745   4.0456   6.1517   1472   
1.8168   3.6769   3.9297   6.2271   1476   
1.9298   3.6855   3.85   6.347   1480   
2.053   3.7006   3.771   6.4154   1484   
2.1851   3.7221   3.7078   6.5579   1488   
2.3242   3.749   3.6223   6.6299   1492   
2.4677   3.7798   3.5546   6.7169   1496   
2.6123   3.8122   3.5293   6.7825   1500   
2.7548   3.8441   3.4881   6.8814   1504   
2.8916   3.8729   3.4136   7.0043   1508   
3.02   3.8964   3.3892   7.1426   1512   
3.1376   3.913   3.3587   7.2598   1516   
3.2431   3.9214   3.3599   7.4502   1520   
3.3361   3.9214   3.3611   7.5488   1524   
3.4176   3.9134   3.3568   7.7493   1528   
3.4893   3.8984   3.3602   7.94   1532   
3.5538   3.8784   3.3724   8.0459   1536   
3.6142   3.8553   3.3925   8.1973   1540   
3.6735   3.8316   3.3767   8.3917   1544   
3.7345   3.8093   3.4179   8.5034   1548   
3.7993   3.7903   3.4463   8.6081   1552   
3.8689   3.7756   3.4615   8.7527   1556   
3.9432   3.7655   3.4853   8.8714   1560   
4.0209   3.7595   3.4966   8.9212   1564   
4.0992   3.7561   3.5427   9.0228   1568   
4.1747   3.7531   3.5457   9.1189   1572   
4.2432   3.7475   3.5708   9.2401   1576   
4.3004   3.7362   3.5918   9.3188   1580   
4.3421   3.716   3.6571   9.396   1584   
4.3648   3.6838   3.6947   9.4409   1588   
4.3662   3.6374   3.763   9.5377   1592   
4.3453   3.575   3.8399   9.5645   1596   
4.3023   3.4962   3.9214   9.6359   1600   
4.2393   3.4015   3.9528   9.6381   1604   
4.1592   3.2925   4.0151   9.6841   1608   
4.0663   3.1718   4.0783   9.6799   1612   
3.9651   3.0429   4.099   9.668   1616   
3.8605   2.9098   4.1707   9.6817   1620   
3.7569   2.7767   4.2394   9.6967   1624   
3.658   2.6479   4.3331   9.6841   1628   
3.5661   2.5274   4.4363   9.7012   1632   
3.4825   2.4184   4.5898   9.6878   1636   
3.4067   2.3236   4.7314   9.628   1640   
3.3373   2.2448   4.8684   9.5938   1644   
3.2713   2.1827   4.9761   9.566   1648   
3.2053   2.1374   5.1876   9.4879   1652   
3.1352   2.1081   5.2374   9.4601   1656   
3.0573   2.0936   5.2969   9.4205   1660   
2.9683   2.0919   5.4394   9.3179   1664   
2.8661   2.1011   5.5483   9.2554   1668   
2.7495   2.1192   5.6533   9.1992   1672   
2.6192   2.1443   5.7339   9.1031   1676   
2.4771   2.1745   5.8273   9.0689   1680   
2.3266   2.2084   5.91   8.9468   1684   
2.1722   2.2447   5.9512   8.8641   1688   
2.0192   2.2824   6.0076   8.8128   1692   
1.8733   2.3208   6.058   8.7179   1696   
1.74   2.3592   6.098   8.598   1700   
1.6242   2.3969   6.1602   8.4906   1704   
1.5299   2.4332   6.166   8.439   1708   
1.4598   2.4675   6.2094   8.3514   1712   
1.4152   2.499   6.2237   8.2373   1716   
1.3957   2.527   6.1889   8.117   1720   
1.3998   2.5507   6.1968   8.0548   1724   
1.4244   2.5696   6.22   7.9641   1728   
1.4658   2.5833   6.1938   7.9059   1732   
1.5194   2.5916   6.1801   7.8054   1736   
1.5807   2.5948   6.1401   7.753   1740   
1.6454   2.5933   6.1273   7.6629   1744   
1.7098   2.5881   6.0235   7.5662   1748   
1.7709   2.5804   5.9014   7.5463   1752   
1.8273   2.5714   5.7641   7.4316   1756   
1.8781   2.5627   5.6292   7.4163   1760   
1.9242   2.5554   5.5291   7.337   1764   
1.9671   2.5507   5.3945   7.2943   1768   
2.009   2.5493   5.2822   7.1987   1772   
2.0529   2.5514   5.2123   7.1365   1776   
2.1015   2.5568   5.1186   7.1188   1780   
2.1574   2.5645   4.9895   7.0367   1784   
2.2227   2.5732   4.9078   6.9625   1788   
2.2983   2.5812   4.8318   6.9277   1792   
2.3842   2.5865   4.7622   6.8844   1796   
2.4794   2.5869   4.6856   6.7938   1800   
2.5815   2.5806   4.6548   6.7446   1804   
2.6873   2.5658   4.5916   6.73   1808   
2.7926   2.5415   4.5263   6.6693   1812   
2.893   2.507   4.5101   6.6079   1816   
2.9839   2.4626   4.4381   6.5594   1820   
3.0609   2.4091   4.4189   6.4834   1824   
3.1205   2.348   4.414   6.3992   1828   
3.1599   2.2814   4.3673   6.3497   1832   
3.1778   2.2117   4.3511   6.3354   1836   
3.174   2.1413   4.3642   6.2588   1840   
3.1498   2.0728   4.3255   6.2063   1844   
3.1076   2.0084   4.3377   6.1065   1848   
3.0509   1.9496   4.3209   6.0394   1852   
2.9838   1.8974   4.3441   6.0027   1856   
2.9107   1.8522   4.3413   5.8929   1860   
2.836   1.8135   4.3182   5.805   1864   
2.7633   1.7801   4.345   5.7119   1868   
2.6956   1.7504   4.3374   5.6185   1872   
2.6347   1.7224   4.3471   5.5496   1876   
2.581   1.694   4.313   5.0567   1880   
2.5337   1.6635   4.3462   4.9819   1884   
2.491   1.6293   4.3383   4.9014   1888   
2.45   1.5907   4.3227   4.8217   1892   
2.4074   1.5478   4.3401   4.7304   1896   
2.3597   1.5016   4.3163   4.6893   1900   
2.304   1.4541   4.3267   4.6111   1904   
2.2379   1.4081   4.3471   4.5095   1908   
2.1603   1.367   4.3282   4.45   1912   
2.0713   1.3349   4.3374   4.3792   1916   
1.9727   1.3157   4.3194   4.2901   1920   
1.8676   1.3133   4.334   4.2272   1924   
1.7601   1.3309   4.323   4.1674   1928   
1.6553   1.3709   4.3032   4.1088   1932   
1.5588   1.4345   4.2986   4.0111   1936   
1.4758   1.5217   4.247   3.9376   1940   
1.4108   1.6311   4.2425   3.8543   1944   
1.3675   1.7601   4.1894   3.8054   1948   
1.3475   1.9046   4.164   3.7264   1952   
1.3513   2.0601   4.1479   3.6733   1956   
1.3771   2.2211   4.0819   3.5882   1960   
1.4216   2.3823   4.0697   3.5308   1964   
1.4803   2.5383   4.0209   3.4618   1968   
1.5474   2.6845   3.9797   3.4438   1972   
1.6171   2.8172   3.9199   3.3715   1976   
1.6834   2.934   3.8695   3.3764   1980   
1.7414   3.0336   3.8164   3.3254   1984   
1.7873   3.1163   3.7566   3.3349   1988   
1.8188   3.1836   3.709   3.3272   1992   
1.8356   3.238   3.6522   3.3257   1996   
1.8389   3.2829   3.5787   3.3147   2000   
1.8316   3.3219   3.5344   3.3111   2004   
1.818   3.3589   3.4878   3.3291   2008   
1.8029   3.3974   3.4401   3.3294   2012   
1.7914   3.4399   3.3901   3.3532   2016   
1.7881   3.4885   3.3523   3.3886   2020   
1.7969   3.5438   3.2952   3.3904   2024   
1.82   3.6053   3.2354   3.4374   2028   
1.8584   3.6718   3.1951   3.4746   2032   
1.9114   3.7407   3.1594   3.4722   2036   
1.9765   3.8093   3.117   3.4978   2040   
2.0501   3.8743   3.0736   3.5708   2044   
2.128   3.9326   3.0346   3.6062   2048   
2.2052   3.9813   3.0043   3.6342   2052   
2.2773   4.0185   2.979   3.6837   2056   
2.3404   4.0429   2.9754   3.7426   2060   
2.3917   4.0542   2.936   3.8003   2064   
2.4299   4.0533   2.9256   3.8808   2068   
2.455   4.0418   2.9149   3.9284   2072   
2.4685   4.0219   2.9189   3.9516   2076   
2.4728   3.9962   2.9409   3.9879   2080   
2.4711   3.9676   2.9116   4.0475   2084   
2.4669   3.9385   2.9397   4.121   2088   
2.4634   3.9108   2.9174   4.1659   2092   
2.463   3.8859   2.9366   4.1973   2096   
2.4672   3.864   2.9552   4.2376   2100   
2.476   3.8448   2.9464   4.2641   2104   
2.4881   3.8268   2.9406   4.3398   2108   
2.5012   3.808   2.9714   4.4411   2112   
2.5116   3.7861   2.9564   4.5522   2116   
2.5157   3.7586   2.9848   4.6828   2120   
2.5096   3.7231   2.9949   4.7768   2124   
2.4899   3.6779   3.0101   4.9062   2128   
2.4544   3.6219   2.9857   5.0381   2132   
2.4023   3.555   2.9952   5.1675   2136   
2.3343   3.4778   3.0062   5.3085   2140   
2.2531   3.3922   3.0181   5.3564   2144   
2.1625   3.3008   3.0575   5.5044   2148   
2.068   3.2067   3.0706   5.6783   2152   
1.9753   3.1134   3.0605   5.7565   2156   
1.8906   3.0243   3.08   5.9072   2160   
1.8197   2.9428   3.0742   5.9658   2164   
1.7673   2.8715   3.095   6.1212   2168   
1.7364   2.8123   3.0867   6.228   2172   
1.7288   2.7662   3.0886   6.3348   2176   
1.7439   2.7331   3.0892   6.4105   2180   
1.7797   2.7122   3.0596   6.4886   2184   
1.8325   2.7018   3.0776   6.5313   2188   
1.8975   2.6995   3.0724   6.5985   2192   
1.9696   2.7028   3.0596   6.6937   2196   
2.0436   2.7088   3.0687   6.6864   2200   
2.1149   2.7149   3.0773   6.752   2204   
2.18   2.7187   3.0632   6.7529   2208   
2.2369   2.7185   3.0416   6.7675   2212   
2.2851   2.713   3.0544   6.7886   2216   
2.3256   2.7018   3.0547   6.8478   2220   
2.361   2.6848   3.0556   6.8389   2224   
2.3945   2.6628   3.0425   6.8539   2228   
2.43   2.6367   3.0477   6.8789   2232   
2.4712   2.608   3.0166   6.8743   2236   
2.5214   2.5781   3.0565   6.8499   2240   
2.5827   2.5487   3.0224   6.856   2244   
2.6558   2.5213   3.0605   6.8685   2248   
2.7398   2.497   3.0587   6.8936   2252   
2.8326   2.4771   3.0501   6.8731   2256   
2.9302   2.4625   3.0474   6.8838   2260   
3.0281   2.4536   3.0434   6.9012   2264   
3.121   2.451   3.08   6.8707   2268   
3.2035   2.4547   3.0593   6.9033   2272   
3.2708   2.4646   3.1127   6.8646   2276   
3.3189   2.4803   3.1304   6.8643   2280   
3.3451   2.5013   3.1185   6.8743   2284   
3.3482   2.5266   3.1661   6.8261   2288   
3.3286   2.5553   3.1987   6.8023   2292   
3.2879   2.5858   3.2186   6.7828   2296   
3.2291   2.6166   3.2107   6.7984   2300   
3.1561   2.646   3.2427   6.7474   2304   
3.0732   2.6721   3.2961   6.7379   2308   
2.9846   2.6932   3.2912   6.7446   2312   
2.8945   2.7076   3.3425   6.6723   2316   
2.8062   2.7141   3.3632   6.687   2320   
2.7222   2.7119   3.3584   6.6326   2324   
2.6444   2.7008   3.4166   6.621   2328   
2.5733   2.6814   3.4127   6.5844   2332   
2.5091   2.6547   3.4517   6.5664   2336   
2.4511   2.6227   3.4951   6.5481   2340   
2.3986   2.5877   3.4853   6.5347   2344   
2.3503   2.5524   3.5393   6.502   2348   
2.3056   2.5199   3.5677   6.4703   2352   
2.2638   2.4929   3.5869   6.4666   2356   
2.2246   2.4739   3.5915   6.4401   2360   
2.188   2.4646   3.6312   6.4004   2364   
2.1545   2.466   3.6223   6.3351   2368   
2.1244   2.4784   3.6342   6.3183   2372   
2.0982   2.5009   3.6761   6.3055   2376   
2.0762   2.5319   3.6538   6.2719   2380   
2.0584   2.5689   3.6562   6.2222   2384   
2.0446   2.6093   3.6574   6.152   2388   
2.0341   2.6498   3.6843   6.1309   2392   
2.0261   2.6879   3.6742   6.087   2396   
2.0196   2.721   3.6889   6.0644   2400   
2.0136   2.7473   3.6895   6.0443   2404   
2.0074   2.7661   3.6858   6.0122   2408   
2.0007   2.7774   3.6541   5.9365   2412   
1.9935   2.782   3.6715   5.9429   2416   
1.9867   2.7817   3.658   5.873   2420   
1.9815   2.7786   3.6474   5.8291   2424   
1.9796   2.7751   3.6785   5.8267   2428   
1.9829   2.7735   3.6751   5.783   2432   
1.9935   2.7759   3.6675   5.7556   2436   
2.013   2.7835   3.6565   5.6899   2440   
2.0426   2.7969   3.6333   5.7006   2444   
2.0827   2.816   3.626   5.6695   2448   
2.1331   2.8398   3.6422   5.6225   2452   
2.1923   2.8666   3.6037   5.5926   2456   
2.2583   2.8945   3.5991   5.2511   2460   
2.3283   2.9215   3.615   5.1958   2464   
2.3991   2.9461   3.5741   5.1897   2468   
2.4675   2.967   3.5927   5.1739   2472   
2.5306   2.9839   3.5845   5.1391   2476   
2.5859   2.9975   3.5766   5.129   2480   
2.6319   3.0093   3.5384   5.1406   2484   
2.6681   3.0215   3.5619   5.1315   2488   
2.6951   3.0371   3.5286   5.1394   2492   
2.7143   3.0589   3.5259   5.1394   2496   
2.7279   3.09   3.5271   5.1028   2500   
2.7388   3.1324   3.5598   5.1186   2504   
2.7497   3.1875   3.5616   5.1095   2508   
2.7633   3.2551   3.5323   5.097   2512   
2.7815   3.334   3.5576   5.1421   2516   
2.8055   3.4214   3.5546   5.104   2520   
2.8352   3.5135   3.5329   5.1363   2524   
2.8697   3.6053   3.5674   5.1312   2528   
2.907   3.6919   3.55   5.1043   2532   
2.9443   3.768   3.5525   5.1324   2536   
2.9786   3.8291   3.579   5.1391   2540   
3.0068   3.8718   3.5903   5.1547   2544   
3.0261   3.8941   3.5976   5.1659   2548   
3.0346   3.8956   3.5894   5.191   2552   
3.0315   3.8776   3.5818   5.2004   2556   
3.0172   3.8431   3.5891   5.2984   2560   
2.9932   3.7963   3.6016   5.3637   2564   
2.9624   3.7421   3.6211   5.3973   2568   
2.9282   3.6858   3.6431   5.4559   2572   
2.8949   3.6322   3.6529   5.5825   2576   
2.8664   3.5856   3.6397   5.6191   2580   
2.8465   3.5487   3.6703   5.7086   2584   
2.8381   3.5227   3.6587   5.8074   2588   
2.8431   3.5072   3.6818   5.9222   2592   
2.8619   3.4998   3.677   5.9741   2596   
2.8936   3.4971   3.6806   6.0952   2600   
2.9362   3.4946   3.7166   6.1593   2604   
2.9866   3.4872   3.7664   6.2686   2608   
3.0412   3.47   3.7905   6.3076   2612   
3.096   3.4385   3.8079   6.4224   2616   
3.1473   3.3895   3.8427   6.5112   2620   
3.1922   3.3212   3.8311   6.5664   2624   
3.2284   3.2331   3.8793   6.6494   2628   
3.2548   3.1264   3.8857   6.6879   2632   
3.2715   3.0037   3.9809   6.7324   2636   
3.2795   2.8683   3.9965   6.7498   2640   
3.2806   2.7245   4.0395   6.8011   2644   
3.2772   2.5764   4.0499   6.8304   2648   
3.2717   2.4279   4.0945   6.8972   2652   
3.2663   2.2822   4.1033   6.9253   2656   
3.2626   2.1415   4.1573   6.9433   2660   
3.2617   2.0071   4.1802   6.9555   2664   
3.2636   1.8795   4.2229   6.9406   2668   
3.2677   1.7584   4.2348   6.9628   2672   
3.2727   1.6431   4.3212   6.9622   2676   
3.2769   1.533   4.3755   6.9424   2680   
3.2786   1.4281   4.4295   6.9314   2684   
3.2763   1.329   4.4768   6.9485   2688   
3.2693   1.2372   4.5498   6.9302   2692   
3.2574   1.1556   4.6291   6.9009   2696   
3.2415   1.0877   4.6944   6.9024   2700   
3.2231   1.0378   4.7338   6.8255   2704   
3.2046   1.0102   4.8437   6.7742   2708   
3.1885   1.0092   4.8809   6.7382   2712   
3.1773   1.038   4.9306   6.6772   2716   
3.1731   1.0987   5.0161   6.5692   2720   
3.1771   1.1913   5.0723   6.4764   2724   
3.1895   1.3143   5.1394   6.3784   2728   
3.209   1.4637   5.1846   6.2271   2732   
3.2328   1.6343   5.2569   6.0943   2736   
3.2573   1.8193   5.3118   5.9615   2740   
3.2777   2.0111   5.3838   5.8196   2744   
3.2891   2.2023   5.4318   5.6561   2748   
3.2865   2.3863   5.5206   5.1049   2752   
3.2658   2.5577   5.5541   4.9603   2756   
3.2241   2.7135   5.6243   4.854   2760   
3.1603   2.8526   5.6902   4.7549   2764   
3.0753   2.9769   5.7659   4.663   2768   
2.972   3.0901   5.8218   4.598   2772   
2.855   3.1982   5.8706   4.5501   2776   
2.7306   3.3079   5.9365   4.5144   2780   
2.606   3.4267   5.9609   4.4561   2784   
2.4884   3.5613   6.0146   4.4561   2788   
2.3848   3.7172   6.0366   4.4375   2792   
2.3008   3.8977   6.1001   4.4033   2796   
2.2402   4.1038   6.0919   4.4143   2800   
2.2048   4.3333   6.1489   4.4036   2804   
2.1938   4.5815   6.1254   4.4262   2808   
2.2041   4.8415   6.1782   4.4179   2812   
2.2309   5.1043   6.1523   4.4335   2816   
2.2675   5.3602   6.1798   4.4189   2820   
2.3069   5.5996   6.192   4.4417   2824   
2.342   5.8137   6.1877   4.4561   2828   
2.3665   5.9955   6.166   4.4656   2832   
2.3757   6.1403   6.1724   4.5025   2836   
2.367   6.2462   6.184   4.5422   2840   
2.34   6.3139   6.1523   4.6938   2844   
2.2969   6.3467   6.181   5.2602   2848   
2.2419   6.35   6.1807   5.8514   2852   
2.1811   6.33   6.1611   6.5374   2856   
2.1215   6.2938   6.148   7.0141   2860   
2.0702   6.2476   6.0806   7.4054   2864   
2.0339   6.1966   6.0671   7.9351   2868   
2.0178   6.1441   5.9936   8.4366   2872   
2.0253   6.091   5.8984   8.9984   2876   
2.0573   6.0362   5.8282   9.5279   2880   
2.1122   5.9763   5.7803   9.9576   2884   
2.186   5.9068   5.667   10   2888   
2.2724   5.8221   5.6249   10   2892   
2.3641   5.7168   5.5416   10   2896   
2.4526   5.5861   5.4247   10   2900   
2.5299   5.4274   5.368   10   2904   
2.5887   5.2398   5.2825   10   2908   
2.6232   5.0252   5.249   10   2912   
2.6299   4.7881   5.1775   10   2916   
2.6076   4.5351   5.1104   10   2920   
2.5577   4.2748   5.0954   10   2924   
2.4839   4.0165   5.014   10   2928   
2.3918   3.7699   4.9917   10   2932   
2.2882   3.5436   4.9538   10   2936   
2.1805   3.3447   4.9087   10   2940   
2.0763   3.178   4.8559   10   2944   
1.9821   3.0455   4.7967   10   2948   
1.9032   2.9467   4.7573   10   2952   
1.8431   2.8783   4.7137   10   2956   
1.8033   2.8348   4.6624   10   2960   
1.7833   2.8098   4.6416   10   2964   
1.781   2.7959   4.5623   10   2968   
1.7925   2.7863   4.5269   10   2972   
1.8133   2.7753   4.479   10   2976   
1.8382   2.7593   4.4244   10   2980   
1.8624   2.7367   4.3999   9.9628   2984   
1.8813   2.7083   4.3523   9.9307   2988   
1.8917   2.6772   4.2715   9.8587   2992   
1.8913   2.6482   4.247   9.7696   2996   
1.8793   2.6273   4.1933   9.7626   3000   
1.8561   2.6205   4.1558   9.7015   3004   
1.8235   2.6335   4.1277   9.6219   3008   
1.784   2.6703   4.0764   9.5889   3012   
1.7408   2.7332   4.0114   9.5117   3016   
1.6972   2.8216   3.9654   9.4525   3020   
1.6567   2.9326   3.9477   9.4107   3024   
1.6222   3.0608   3.9031   9.3155   3028   
1.5963   3.1988   3.8311   9.2642   3032   
1.5808   3.338   3.7786   9.2203   3036   
1.5766   3.469   3.7353   9.1528   3040   
1.5841   3.5832   3.6675   9.1632   3044   
1.603   3.673   3.644   9.0918   3048   
1.6322   3.733   3.5848   9.064   3052   
1.6706   3.7603   3.5344   9.003   3056   
1.7162   3.7544   3.4658   9.024   3060   
1.7675   3.718   3.409   8.959   3064   
1.8222   3.6558   3.369   8.93   3068   
1.8786   3.5743   3.2778   8.959   3072   
1.9347   3.4814   3.236   8.9184   3076   
1.9887   3.3847   3.2137   8.9236   3080   
2.0391   3.2915   3.1533   8.9102   3084   
2.0844   3.2078   3.1002   8.8809   3088   
2.1237   3.1376   3.0678   8.8794   3092   
2.1561   3.0826   3.0294   8.9035   3096   
2.1814   3.0425   3.0217   8.8702   3100   
2.1996   3.0146   3.001   8.8965   3104   
2.2115   2.9948   2.9644   8.8476   3108   
2.2179   2.9775   2.972   8.8568   3112   
2.2203   2.9571   2.9726   8.869   3116   
2.2206   2.9282   2.9326   8.8113   3120   
2.2205   2.886   2.9543   8.7906   3124   
2.2219   2.8277   2.9409   8.8028   3128   
2.2266   2.7518   2.9125   8.8101   3132   
2.2358   2.6591   2.9378   8.7784   3136   
2.2502   2.552   2.9473   8.7539   3140   
2.2701   2.4344   2.9162   8.6908   3144   
2.2948   2.3116   2.9448   8.6978   3148   
2.3231   2.1891   2.9418   8.6868   3152   
2.3533   2.0727   2.9253   8.6099   3156   
2.3832   1.9675   2.9503   8.5663   3160   
2.4109   1.8775   2.9403   8.5345   3164   
2.4342   1.8056   2.9384   8.4549   3168   
2.4518   1.7532   2.9583   8.3938   3172   
2.4629   1.7199   2.9509   8.3178   3176   
2.4676   1.7045   2.9848   8.2123   3180   
2.4673   1.7043   2.9656   8.1268   3184   
2.4638   1.7162   2.9973   8.0752   3188   
2.4601   1.7369   3.0135   7.9922   3192   
2.4596   1.763   2.9986   7.8833   3196   
2.4659   1.7916   3.0352   7.8116   3200   
2.4823   1.8208   3.0327   7.6831   3204   
2.5118   1.8493   3.0575   7.5775   3208   
2.5562   1.8767   3.0712   7.492   3212   
2.6163   1.9035   3.0767   7.3806   3216   
2.6915   1.9308   3.0678   7.3159   3220   
2.78   1.9601   3.0825   7.2335   3224   
2.8787   1.9931   3.1203   7.1356   3228   
2.9837   2.0317   3.1072   7.0379   3232   
3.0909   2.0773   3.1524   6.9351   3236   
3.1959   2.1311   3.142   6.7849   3240   
3.2949   2.1936   3.1691   6.7236   3244   
3.3852   2.2653   3.1984   6.6204   3248   
3.465   2.3458   3.203   6.509   3252   
3.5343   2.4345   3.2241   6.3763   3256   
3.5946   2.5305   3.2494   6.2908   3260   
3.6487   2.6328   3.2708   6.1736   3264   
3.7004   2.7399   3.3013   6.0439   3268   
3.7544   2.8504   3.3672   5.9417   3272   
3.8153   2.963   3.3754   5.8715   3276   
3.8872   3.0761   3.4405   5.7537   3280   
3.9735   3.1879   3.4493   5.6518   3284   
4.0759   3.2969   3.5198   5.6078   3288   
4.1946   3.4012   3.5479   5.498   3292   
4.3276   3.4991   3.622   5.4418   3296   
4.4715   3.5889   3.7038   5.0274   3300   
4.6212   3.6692   3.7465   5.017   3304   
4.7706   3.7387   3.8402   4.9633   3308   
4.9128   3.7967   3.9132   4.9917   3312   
5.0413   3.843   4.0142   4.9834   3316   
5.15   3.8782   4.0673   4.949   3320   
5.2342   3.9033   4.121   4.9758   3324   
5.2905   3.9201   4.1442   4.9413   3328   
5.3176   3.9309   4.2748   4.9487   3332   
5.316   3.938   4.7063   4.9749   3336   
5.2881   3.944   5.0942   4.9529   3340   
5.2373   3.9512   5.501   4.992   3344   
5.1686   3.9611   5.9371   4.9609   3348   
5.0871   3.9747   6.369   4.9786   3352   
4.9978   3.9916   6.7846   5.0149   3356   
4.9055   4.0107   6.9824   5.1046   3360   
4.8137   4.0294   7.2161   5.1943   3364   
4.7249   4.0446   7.3916   5.2343   3368   
4.64   4.0524   7.6165   5.2847   3372   
4.559   4.0489   7.8457   5.4107   3376   
4.4807   4.0302   8.0584   5.4794   3380   
4.403   3.9935   8.2852   5.595   3384   
4.3237   3.9371   8.4491   5.6707   3388   
4.2408   3.8606   8.6221   5.7977   3392   
4.1526   3.7658   8.8305   5.9344   3396   
4.0582   3.656   8.9615   6.0513   3400   
3.9579   3.5363   9.1278   6.1221   3404   
3.8527   3.4129   9.2114   6.3177   3408   
3.745   3.2932   9.3436   6.3751   3412   
3.6375   3.1844   9.4351   6.4981   3416   
3.5335   3.0936   9.5132   6.607   3420   
3.4364   3.0267   9.5132   6.6894   3424   
3.3494   2.9879   9.5727   6.7617   3428   
3.2747   2.9793   9.577   6.795   3432   
3.214   3.0008   9.6344   6.8643   3436   
3.1679   3.0499   9.6063   6.9067   3440   
3.1361   3.1219   9.6402   6.9326   3444   
3.1172   3.2105   9.6289   7.0034   3448   
3.1093   3.3081   9.6378   7.0425   3452   
3.1101   3.4069   9.6387   7.0318   3456   
3.1173   3.4989   9.6304   7.0904   3460   
3.1287   3.5776   9.6316   7.1063   3464   
3.1428   3.6376   9.6451   7.1807   3468   
3.1585   3.6757   9.6136   7.1972   3472   
3.1756   3.6908   9.584   7.2149   3476   
3.1945   3.6837   9.5892   7.3001   3480   
3.2161   3.6576   9.5889   7.3086   3484   
3.2416   3.6166   9.5502   7.3846   3488   
3.272   3.5662   9.5068   7.3867   3492   
3.3085   3.512   9.5331   7.4722   3496   
3.3514   3.459   9.5206   7.4697   3500   
3.4004   3.4116   9.4922   7.5308   3504   
3.4547   3.3727   9.4598   7.565   3508   
3.5127   3.3433   9.422   7.622   3512   
3.5721   3.3229   9.4131   7.7069   3516   
3.6306   3.3092   9.4122   7.7115   3520   
3.6854   3.2988   9.4183   7.8024   3524   
3.7344   3.2873   9.3817   7.8613   3528   
3.7758   3.27   9.4183   7.868   3532   
3.8083   3.2425   9.379   7.9336   3536   
3.8317   3.2013   9.3777   7.9678   3540   
3.8465   3.1441   9.4159   7.9971   3544   
3.8536   3.0701   9.5044   8.0008   3548   
3.8548   2.9803   9.5889   8.0472   3552   
3.8517   2.8772   9.7046   8.0923   3556   
3.8458   2.7648   9.8087   8.0987   3560   
3.8381   2.6478   9.9478   8.1265   3564   
3.8289   2.5318   10   8.1436   3568   
3.8178   2.422   10   8.1268   3572   
3.803   2.3232   10   8.1021   3576   
3.7824   2.2391   10   8.1366   3580   
3.753   2.1723   10   8.1537   3584   
3.7116   2.1236   10   8.1512   3588   
3.6551   2.0924   10   8.1476   3592   
3.581   2.0767   10   8.0996   3596   
3.4878   2.0733   10   8.0978   3600   
3.3749   2.0784   10   8.0951   3604   
3.2434   2.0876   10   8.0826   3608   
3.0957   2.0969   10   8.0267   3612   
2.9353   2.1027   10   7.9971   3616   
2.7669   2.1022   10   7.9776   3620   
2.5954   2.094   10   7.9199   3624   
2.4259   2.0777   10   7.8262   3628   
2.2629   2.0542   10   7.7853   3632   
2.11   2.0256   10   7.7459   3636   
1.9696   1.9947   10   7.6614   3640   
1.8424   1.965   10   7.5872   3644   
1.7276   1.9404   9.9506   7.5091   3648   
1.6232   1.9245   9.8688   7.4707   3652   
1.5262   1.9205   9.7745   7.3529   3656   
1.433   1.9311   9.6744   7.305   3660   
1.3402   1.9579   9.6112   7.2512   3664   
1.2452   2.0019   9.4913   7.1646   3668   
1.1464   2.0626   9.3814   7.0996   3672   
1.044   2.1388   9.2862   6.9747   3676   
0.94032   2.2281   9.1055   6.896   3680   
0.8393   2.3277   9.0967   6.8447   3684   
0.74674   2.4336   8.7988   6.7742   3688   
0.66972   2.5418   8.6426   6.6677   3692   
0.61596   2.6476   8.4292   6.5786   3696   
0.59314   2.7467   8.2147   6.5112   3700   
0.60806   2.8345   8.045   6.416   3704   
0.66595   2.9069   7.912   6.3272   3708   
0.76981   2.9602   7.6825   6.2817   3712   
0.92001   2.9914   7.5079   6.2298   3716   
1.1141   2.9983   7.3568   6.1398   3720   
1.3467   2.9797   7.1777   6.1138   3724   
1.6102   2.9352   6.9967   6.0278   3728   
1.895   2.8657   6.8106   6.0043   3732   
2.1904   2.7731   6.5997   5.9539   3736   
2.4853   2.6602   6.437   5.8953   3740   
2.7695   2.531   6.1981   5.873   3744   
3.0337   2.3898   6.0421   5.7998   3748   
3.2711   2.2414   5.8364   5.7607   3752   
3.477   2.0911   5.6347   5.7195   3756   
3.6495   1.9435   5.1238   5.6887   3760   
3.7893   1.8031   5.0185   5.6216   3764   
3.8992   1.6735   4.9075   5.5425   3768   
3.9839   1.5572   4.8565   5.4775   3772   
4.049   1.4556   4.7967   5.4031   3776   
4.1006   1.3688   4.7997   4.9487   3780   
4.1442   1.2959   4.7634   4.9068   3784   
4.1845   1.2348   4.7308   4.8305   3788   
4.2245   1.1826   4.7481   4.7378   3792   
4.2655   1.1361   4.7466   4.6767   3796   
4.307   1.0919   4.753   4.5992   3800   
4.3468   1.047   4.7662   4.4799   3804   
4.3815   0.99874   4.7335   4.4228   3808   
4.4068   0.9457   4.7646   4.3359   3812   
4.4182   0.88739   4.7442   4.2519   3816   
4.4115   0.82455   4.7671   4.1518   3820   
4.3834   0.75905   4.8003   4.1015   3824   
4.3318   0.69378   4.8125   4.0081   3828   
4.2563   0.63235   4.8437   3.9037   3832   
4.1577   0.57882   4.9651   3.8277   3836   
4.0383   0.53732   5.0735   3.7041   3840   
3.9018   0.51169   5.2123   3.5839   3844   
3.7521   0.50512   5.277   3.5113   3848   
3.5937   0.51994   5.3765   3.3834   3852   
3.4307   0.55744   5.4443   3.2171   3856   
3.2664   0.61775   5.5996   3.051   3860   
3.1032   0.69993   5.6719   2.9326   3864   
2.9425   0.80207   5.8175   2.8188   3868   
2.7841   0.9215   5.9197   2.6836   3872   
2.627   1.055   6.0049   2.5624   3876   
2.4695   1.1992   6.0815   2.4544   3880   
2.3095   1.3507   6.1871   2.3696   3884   
2.145   1.5063   6.2515   2.2805   3888   
1.9746   1.6632   6.3198   2.1913   3892   
1.7978   1.8192   6.3812   2.1672   3896   
1.6156   1.9724   6.3833   2.181   3900   
1.43   2.1216   6.4056   2.1691   3904   
1.2447   2.2659   6.4486   2.1639   3908   
1.0645   2.4046   6.4263   2.195   3912   
0.89504   2.5372   6.4764   2.1877   3916   
0.74248   2.6633   6.4477   2.2289   3920   
0.61281   2.7825   6.441   2.2548   3924   
0.51143   2.8942   6.4642   2.2588   3928   
0.44267   2.9977   6.4126   2.2704   3932   
0.40937   3.0926   6.3809   2.2988   3936   
0.41263   3.1782   6.3101   2.322   3940   
0.45172   3.2542   6.2402   2.3565   3944   
0.52408   3.3203   6.0272   2.3662   3948   
0.6256   3.3765   5.873   2.4077   3952   
0.75092   3.4232   5.7031   2.426   3956   
0.89384   3.4606   5.5105   2.4736   3960   
1.0479   3.4894   5.3246   2.5466   3964   
1.2066   3.5099   5.1601   2.5878   3968   
1.3643   3.5225   5.0271   2.6455   3972   
1.5162   3.527   4.8653   2.6592   3976   
1.6586   3.5229   4.7256   2.7163   3980   
1.7891   3.5091   4.602   2.7868   3984   
1.9069   3.484   4.4814   2.8652   3988   
2.0119   3.4456   4.3426   2.9348   3992   
2.1054   3.3916   4.2779   2.9628   3996   
2.1892   3.3198   4.1799   3.0678   4000   
2.2654   3.228   4.1006   3.1279   4004   
2.3363   3.115   4.0459   3.185   4008   
2.404   2.9801   3.987   3.243   4012   
2.4703   2.8241   3.9028   3.2949   4016   
2.5362   2.6488   3.8604   3.3593   4020   
2.6023   2.4576   3.8   3.4633   4024   
2.6687   2.2548   3.7655   3.5805   4028   
2.7349   2.0462   3.7075   3.6593   4032   
2.8002   1.838   3.6925   3.6837   4036   
2.8635   1.6369   3.6873   3.7639   4040   
2.9238   1.4491   3.6596   3.7514   4044   
2.9802   1.2806   3.6529   3.8152   4048   
3.0319   1.136   3.6196   3.8091   4052   
3.0784   1.0186   3.6101   3.8296   4056   
3.1195   0.92978   3.6245   3.8259   4060   
3.155   0.86944   3.6312   3.7963   4064   
3.1851   0.83561   3.6144   3.8198   4068   
3.21   0.82488   3.6553   3.8177   4072   
3.23   0.83275   3.6672   3.7881   4076   
3.2451   0.85406   3.6379   3.7978   4080   
3.2554   0.88351   3.6883   3.7807   4084   
3.261   0.9162   3.6831   3.7151   4088   
3.2615   0.94805   3.6831   3.7179   4092   
